Spectroscopy of the neighboring massive clusters Abell 222 and Abell 223

We present a spectroscopic catalog of the neighboring massive clusters Abell 222 and Abell 223. The catalog contains the positions, redshifts, R magnitudes, V-R color, as well as the equivalent widths for a number of lines for 183 galaxies, 153 of them belonging to the A 222 and A 223 system. We determine the heliocentric redshifts to be z=0.2126+/-0.0008 for A 222 and z=0.2079+/-0.0008 for A 223. The velocity dispersions of both clusters in the cluster restframe are about the same: sigma = 1014^{+90}_{-71} km/s and sigma = 1032^{+99}_{-76} km/s for A 222 and A 223, respectively. While we find evidence for substructure in the spatial distribution of A 223, no kinematic substructure can be detected. From the red cluster sequence identified in a color--magnitude--diagram we determine the luminosity of both clusters and derive mass--to--light ratios in the R--band of (M/L)_A222 = (202+/-43) h_70 M_{su}n/L_{sun} and (M/L)_A223 = (149+/-33) h_70 M_{sun}/L_{sun}. Additionally we identify a group of background galaxies at z ~ 0.242.

==> h3727t2.dat <==
%auto-ignore
1   01:37:13.43 -13:01:07.6 19.26  0.60   4.3 1.7    -   - -17.6 7.8     -   - 0.28598 0.00019  6.12   
2   01:37:13.56 -13:00:19.1 17.92  0.26                                        star                    
3   01:37:14.46 -12:59:19.8 19.23  0.77     -   -    -   -  -4.4 1.8     -   - 0.21616 0.00013  8.59 
                                                                               0.21681 0.00025       p
4   01:37:17.02 -12:59:31.4 20.92  0.89  15.9 7.0    -   -   5.7 2.0     -   - 0.39091 0.00036  2.99 
5   01:37:17.46 -13:03:16.0 19.16  1.03   1.2 0.5    -   -  -4.6 1.8   2.8 1.3 0.31828 0.00019  5.63 
6   01:37:17.89 -13:00:55.8 18.85  1.22                                        star   
7   01:37:17.76 -13:00:24.3 18.43  0.63     -   -    -   -  -8.1 1.2   9.0 1.7 0.21749 0.00024  4.49 
8   01:37:17.97 -13:01:20.7 17.03  0.83     -   -    -   -  -7.5 1.7     -   - 0.21132 0.00011 11.30 
9   01:37:18.29 -13:02:10.3 18.06  0.83     -   -    -   -  -3.2 1.2     -   - 0.20977 0.00010 11.58 
10  01:37:19.37 -12:59:50.9 19.79  0.79     -   -    -   -     -   -     -   - 0.21263 0.00027  3.98 
11  01:37:19.67 -13:00:40.6 18.15  0.79     -   -    -   -  -7.9 1.5     -   - 0.21518 0.00017  6.57 
                                                                               0.21676 0.00026       p
12  01:37:20.62 -13:01:29.5 19.30  0.59   2.7 1.1    -   -     -   -     -   - 0.21821 0.00011  6.14 
13  01:37:21.21 -13:00:39.2 17.74  0.81     -   -    -   -  -5.9 1.3     -   - 0.22067 0.00020  5.97 
14  01:37:21.49 -13:00:23.5 16.51  0.08                                        star                     
15  01:37:22.31 -12:59:54.7 18.60  0.82     -   -    -   -     -   -     -   - 0.21879 0.00020  5.77 
16  01:37:22.65 -13:00:21.3 17.60  0.76     -   -    -   -   4.9 1.4     -   - 0.21161 0.00019  6.13 
17  01:37:22.56 -12:58:36.1 19.16  0.63  11.4 4.3    -   - -11.4 4.8     -   - 0.24162 0.00034  3.28 
18  01:37:23.01 -13:00:09.6 18.16  0.79     -   -    -   -  -3.9 1.4     -   - 0.21398 0.00018  6.37 
19  01:37:23.05 -12:59:57.9 18.30  0.66     -   -    -   -  -8.6 1.5     -   - 0.20167 0.00016  6.62 
20  01:37:24.18 -12:57:36.5 18.16  0.97     -   -    -   -  -5.3 1.9  -2.6 1.0 0.24223 0.00020  5.67 
21  01:37:24.20 -12:59:59.2 20.44  0.79     -   -    -   -     -   -     -   - 0.21175 0.00034  4.68 
22  01:37:24.30 -12:57:04.8 20.03  0.58                                        star   
23  01:37:24.69 -13:00:25.0 20.78  0.37     -   -    -   -     -   -     -   - 0.22176 0.00035  2.97 
24  01:37:24.86 -12:59:13.1 19.52  0.81     -   -    -   -     -   -     -   - 0.21455 0.00022  4.93 
25  01:37:24.98 -13:00:31.8 19.60  0.57     -   -    -   -     -   -   8.7 2.4 0.20757 0.00019  4.72 
26  01:37:25.00 -13:01:03.7 20.62  0.69     -   -    -   -     -   -     -   - 0.21503 0.00020  5.06 
27  01:37:25.28 -12:59:49.4 19.02  0.62     -   -    -   -     -   -   5.3 1.9 0.20958 0.00019  5.11 
28  01:37:25.46 -13:00:45.6 21.18  0.54     -   -    -   -     -   -  22.7 6.2 0.24206 0.00041       1
29  01:37:26.07 -12:58:41.4 19.44  0.91     -   -    -   -  -5.9 1.8     -   - 0.33507 0.00018  6.29 
30  01:37:26.34 -12:59:56.9 16.97  0.83     -   -    -   -  -7.0 1.4     -   - 0.21347 0.00023  5.34 
                                                                               0.21356 0.00007       p
31  01:37:26.45 -12:59:47.0 19.19  0.85     -   -    -   -  -7.9 1.9     -   - 0.21172 0.00021  5.39 
32  01:37:26.57 -12:57:28.9 18.02  1.04     -   -    -   -  -6.3 1.6     -   - 0.21605 0.00020  6.19 
33  01:37:26.80 -13:00:28.9 16.69 -0.17                                        star    
34  01:37:27.31 -12:58:54.4 19.77  0.80     -   -    -   -     -   -     -   - 0.21138 0.00017  6.19 
35  01:37:27.39 -12:57:48.3 19.51  0.98     -   -    -   -  -5.8 2.0     -   - 0.20609 0.00017  6.58 
36  01:37:27.73 -12:58:27.8 18.11  0.82                                        star   
37  01:37:27.86 -13:00:01.0 19.02  0.85     -   -    -   -  -6.5 2.5     -   - 0.21489 0.00020  6.00 
38  01:37:28.04 -12:58:51.2 18.59  0.77     -   -    -   -  -3.2 1.4     -   - 0.20993 0.00021  5.37 
39  01:37:28.32 -12:55:55.7 17.77  0.66     -   - 15.7 0.5   9.3 1.2  42.6 0.7 0.05147 0.00023  4.35 2
40  01:37:28.51 -12:56:36.2 16.79  0.39                                        star   
41  01:37:29.02 -13:01:47.1 19.24  0.81     -   -    -   -  -9.5 3.0     -   - 0.21134 0.00022  3.66 
42  01:37:29.03 -12:59:43.0 18.52  0.78     -   -  2.9 0.8  -5.5 1.9     -   - 0.21342 0.00023  5.20 
43  01:37:29.38 -13:01:40.5 18.08  0.86     -   -    -   -  -4.9 1.6     -   - 0.20997 0.00020  5.39 
44  01:37:29.39 -12:59:04.9 19.74  0.82     -   -    -   -     -   -     -   - 0.21909 0.00020  5.86 
45  01:37:29.43 -12:59:49.1 19.08  0.77     -   -    -   -  -6.1 1.7  -1.6 0.4 0.21724 0.00017  6.52 
                                                                               0.21852 0.00035       p
46  01:37:29.55 -12:55:16.5 19.91  0.79     -   -    -   -  -6.3 2.3     -   - 0.20379 0.00017  5.18 
47  01:37:29.66 -13:00:24.6 19.75  0.84     -   -    -   -     -   -     -   - 0.21101 0.00025  4.24 
48  01:37:30.14 -13:00:14.2 17.74  0.84                                        star    
49  01:37:30.27 -12:59:39.6 18.10  0.86     -   -    -   -  -7.4 1.3  -1.9 0.7 0.21405 0.00017  6.66 
50  01:37:30.77 -12:59:23.9 18.76  0.87     -   -    -   -  -8.1 1.8     -   - 0.21632 0.00017  6.66 
                                                                               0.21635 0.00007       p
                                                                               0.21667 0.00008       p
                                                                               0.21631 0.00070       n
51  01:37:30.80 -13:00:51.2 18.10  0.82     -   -    -   -  -4.0 1.5     -   - 0.20559 0.00026  4.86 
52  01:37:31.09 -12:55:24.4 18.74  0.86     -   -    -   -  -5.4 2.4     -   - 0.21888 0.00020  5.74 
53  01:37:31.56 -12:58:50.7 18.97  0.83     -   -    -   -     -   -     -   - 0.21764 0.00017  6.58 
                                                                               0.21690 0.00011       p
54  01:37:31.89 -12:54:55.1 18.70  0.80     -   -    -   -  -6.9 2.1  -1.3 0.6 0.21539 0.00018  6.62 
55  01:37:32.38 -12:57:46.3 19.74  0.73     -   -    -   -  -5.2 2.5     -   - 0.20465 0.00013  9.10 
56  01:37:32.46 -12:59:52.2 19.31  0.85     -   -    -   -  -6.4 2.3     -   - 0.21234 0.00021  5.59 
57  01:37:32.73 -13:01:51.9 19.67  1.19                                        star   
58  01:37:32.47 -12:59:01.6 20.05  0.52  23.0 5.8  5.5 1.9     -   -  29.4 2.0 0.21602 0.00032  2.24 
59  01:37:32.45 -13:02:31.5 19.63  1.21                                        star   
60  01:37:32.50 -12:58:02.3 19.72  0.80  12.6 2.7    -   -  -4.3 1.9  21.3 2.7 0.33515 0.00024  4.18 
61  01:37:33.27 -13:00:23.9 18.82  0.81     -   -    -   -  -6.0 1.6     -   - 0.18903 0.00021  4.81 
62  01:37:33.34 -12:59:50.7 19.63  0.90     -   -    -   -  -6.2 2.4     -   - 0.21061 0.00024  4.67 
63  01:37:33.48 -12:58:59.2 19.58  0.78     -   -    -   -     -   - -14.3 3.6 0.21471 0.00020  5.02 
                                                                               0.21498 0.00009       p
64  01:37:33.52 -12:57:17.4 19.08  0.77     -   -    -   -     -   -     -   - 0.21741 0.00023  4.43 
65  01:37:34.01 -12:59:28.6 17.00  0.89     -   -    -   -  -7.7 1.6     -   - 0.21329 0.00021  6.11 
                                                                               0.21387 0.00012       p
66  01:37:34.13 -13:01:52.4 18.18  0.91                                        star   
67  01:37:34.22 -12:58:54.3 20.69  0.62     -   -  1.5 0.5     -   -   3.4 1.0 0.21489 0.00020  6.00 3
68  01:37:34.24 -12:56:52.8 17.44  1.01                                        star   
69  01:37:34.2  -12:56:52.7 17.44  1.01     -   -    -   -  -6.8 1.9     -   - 0.20809 0.00028  4.05 
70  01:37:34.41 -12:59:43.9 18.22  0.87     -   -    -   -  -8.1 1.7     -   - 0.21878 0.00027  4.36 
                                                                               0.21980 0.00022       p
71  01:37:34.52 -12:59:32.1 18.94  0.86     -   -    -   -  -8.1 1.5  -3.4 1.1 0.21331 0.00022  4.71 
72  01:37:34.56 -12:58:39.6 18.54  0.83     -   -    -   -     -   -     -   - 0.20921 0.00018  6.13 
73  01:37:34.61 -13:00:50.4 18.68  0.47     -   -    -   -  -7.6 1.7     -   - 0.20841 0.00031  3.12 
74  01:37:34.69 -13:02:23.9 16.94  1.07                                        star   
75  01:37:34.74 -13:00:28.2 18.10  0.83     -   -    -   -     -   -     -   - 0.20480 0.00020  5.56 
76  01:37:35.25 -12:59:00.6 19.39  0.90   3.3 1.4    -   -  -7.6 1.7     -   - 0.21179 0.00020  4.97 
77  01:37:35.51 -12:59:25.0 18.31  0.75     -   -    -   -  -8.6 1.6     -   - 0.21022 0.00017  6.08 
78  01:37:35.69 -13:02:03.0 19.42  0.72   7.8 3.2    -   -  -6.2 2.1     -   - 0.21064 0.00021  4.67 
                                                                               0.21006 0.00015       p
                                                                               0.20931 0.00050       n
79  01:37:35.76 -12:59:12.0 19.65  0.87     -   -    -   -  -5.6 2.7  -3.1 1.4 0.21270 0.00022  5.49 
80  01:37:35.87 -12:58:47.9 19.74  0.87     -   -    -   -  -5.5 2.0     -   - 0.21233 0.00027  4.00 
81  01:37:36.13 -12:55:32.2 18.04  0.71     -   -    -   -  -3.8 1.3     -   - 0.20858 0.00014  7.28 
82  01:37:36.65 -12:58:25.6 19.43  0.84     -   -    -   -  -3.2 1.5     -   - 0.21446 0.00016  6.68 
83  01:37:37.27 -12:59:15.0 18.87  0.43  18.9 2.5    -   -   5.5 1.9  19.9 3.5 0.21514 0.00031  3.30 em
                                                                               0.21441 0.00020       n
84  01:37:37.53 -12:58:06.6 19.17  0.77     -   -    -   -     -   -     -   - 0.21010 0.00017  6.09 
85  01:37:37.62 -12:58:37.0 18.68  0.86     -   -    -   - -10.2 2.0     -   - 0.21629 0.00016  7.12 
86  01:37:37.82 -12:57:51.0 18.51  0.81     -   -    -   -     -   -     -   - 0.20604 0.00019  7.00 
87  01:37:37.93 -12:57:57.4 19.96  0.82     -   -    -   -     -   -     -   - 0.20841 0.00024  3.97 
88  01:37:38.32 -12:58:37.1 19.60  0.86     -   -    -   - -10.8 2.4     -   - 0.20808 0.00018  5.55 
89  01:37:40.04 -12:59:45.5 19.38  0.81     -   -    -   -  -8.7 1.9     -   - 0.21078 0.00015  6.90 
90  01:37:40.09 -12:58:31.1 18.63  0.64   4.6 1.8    -   -  -3.0 1.4  27.3 1.4 0.21637 0.00027  4.08 4
                                                                               0.21310 0.00060       n 
91  01:37:40.27 -12:58:11.3 19.57  0.86     -   -    -   -  -5.3 2.4     -   - 0.20934 0.00021  5.04 
92  01:37:40.78 -12:58:03.8 21.11  0.58  15.9 5.8    -   -     -   -  11.3 3.4 0.21329 0.00021  6.11 
93  01:37:41.54 -12:58:30.8 16.91  0.89     -   -    -   -  -4.0 1.6     -   - 0.21318 0.00024  4.14 
                                                                               0.21409 0.00022       p
94  01:37:41.92 -12:58:00.9 21.49  0.86     -   -    -   -  -6.0 2.9     -   - 0.21309 0.00036  2.80 
95  01:37:42.08 -12:55:35.5 17.96  0.75     -   -  1.9 0.9  -3.4 1.3     -   - 0.21612 0.00019  5.87 
96  01:37:42.30 -12:57:46.8 18.53  0.83     -   -    -   -  -6.6 2.2     -   - 0.21585 0.00021  5.08 
97  01:37:43.03 -12:57:43.7 17.41  0.84     -   -    -   -  -6.7 1.6     -   - 0.21392 0.00026  4.86 
                                                                               0.21371 0.00010       n
98  01:37:43.12 -12:56:43.8 17.44  0.38                                        star   
99  01:37:43.44 -12:59:38.1 18.52  0.86     -   -    -   -  -3.7 1.4     -   - 0.20908 0.00017  6.69 
100 01:37:44.79 -12:59:37.7 18.87  0.85     -   -    -   -  -6.1 2.5     -   - 0.20837 0.00018  6.03 
101 01:37:45.56 -12:57:41.4 18.94  0.81     -   -    -   -  -4.9 2.0     -   - 0.21033 0.00021  5.27 
102 01:37:46.00 -12:56:59.6 18.07  0.52   8.6 1.1    -   -     -   -  21.6 2.6 0.20740 0.00035  3.08 
103 01:37:46.35 -12:56:02.7 19.38  0.69     -   -    -   -     -   -   2.5 0.8 0.21368 0.00023  4.64 
104 01:37:46.41 -12:56:52.6 18.68  0.66   6.9 2.7    -   -  -5.7 1.9   6.9 1.2 0.21265 0.00020  4.91 
105 01:37:47.71 -12:58:26.2 18.74  0.64  17.3 0.8  1.0 0.5     -   -   0.7 0.3 0.21794 0.00032  2.96 5
106 01:37:48.38 -12:53:59.3 19.86  0.96     -   -    -   -   5.2 2.6  -1.1 0.4 0.09986 0.00053  2.15 
107 01:37:50.00 -12:56:28.6 20.61  1.22     -   -    -   -  -4.7 1.9     -   - 0.46314 0.00028  6.46 
108 01:37:40.24 -12:51:13.1 18.77  0.75   7.4 3.7    -   -  -5.1 2.2     -   - 0.20641 0.00022  4.40 
109 01:37:41.58 -12:52:12.3 19.07  0.79     -   -    -   -  -3.3 1.5     -   - 0.20952 0.00024  4.32 
                                                                               0.20810 0.00024       p
110 01:37:43.96 -12:51:02.3 19.73  0.78     -   -    -   -  -4.3 1.6     -   - 0.27632 0.00027  4.10 
                                                                               0.27659 0.00012       p 
111 01:37:44.82 -12:50:55.2 18.55  0.96     -   -    -   -  -5.9 1.7     -   - 0.27686 0.00023  4.64 
                                                                               0.27812 0.00013       p
112 01:37:45.58 -12:52:02.2 19.67  0.75     -   -    -   -  -8.8 4.1   4.8 2.1 0.20647 0.00024  4.90 
113 01:37:46.12 -12:52:55.6 18.44  0.93     -   -    -   -  -5.7 2.0   0.8 0.4 0.27538 0.00031  3.13 
114 01:37:46.34 -12:51:48.9 19.93  0.60     -   -    -   -  -5.1 1.9  12.9 2.5 0.21319 0.00036  2.94 
115 01:37:48.38 -12:53:59.3 19.86  0.96     -   -    -   -     -   -  -3.5 0.8 0.30536 0.00032  2.85 
116 01:37:48.99 -12:49:19.3 17.58  0.76     -   -    -   -  -5.1 1.4     -   - 0.20676 0.00018  6.37 
117 01:37:49.21 -12:51:25.0 18.47  0.77     -   -    -   -     -   -     -   - 0.20437 0.00026  4.29 
118 01:37:50.27 -12:50:05.4 18.18  0.77     -   -    -   -  -4.7 1.5     -   - 0.21334 0.00013  6.96 
119 01:37:50.32 -12:46:15.4 17.36  0.75     -   -    -   -  -3.5 1.4     -   - 0.20132 0.00018  6.66 
120 01:37:50.71 -12:45:58.3 18.75  0.80     -   -    -   -  -4.0 1.9     -   - 0.20875 0.00019  5.61 
121 01:37:50.78 -12:50:59.5 19.00  0.79     -   -    -   -  -7.1 3.3     -   - 0.21195 0.00022  4.83 
                                                                               0.21261 0.00033       p
122 01:37:52.00 -12:45:36.9 18.47  0.74     -   -    -   -  -7.1 2.1     -   - 0.20875 0.00018  6.38 
123 01:37:52.15 -12:48:25.8 20.84  0.54   5.8 1.2    -   -     -   -  45.0 8.3 0.20737 0.00032  3.30 
124 01:37:52.41 -12:47:21.3 19.60  0.75     -   -    -   -  -4.3 2.0  -2.3 0.9 0.21441 0.00020  5.30 
125 01:37:52.50 -12:48:53.5 18.09  0.75     -   -    -   -     -   -     -   - 0.20104 0.00018  6.26 
126 01:37:52.92 -12:50:13.5 18.71  0.76     -   -    -   -  -7.0 2.6     -   - 0.20979 0.00023  5.37 
127 01:37:53.30 -12:51:18.3 19.38  0.88     -   -    -   -  -5.6 2.1   1.9 0.4 0.28012 0.00019  5.43 
128 01:37:53.36 -12:49:43.9 19.89  0.65     -   -    -   -  -8.8 2.1   3.3 1.6 0.20837 0.00025  3.25 
129 01:37:53.62 -12:44:38.3 17.34  0.99                                        star    
130 01:37:54.33 -12:49:15.5 18.96  0.78     -   -    -   -  -7.2 2.8     -   - 0.20761 0.00019  5.43 
131 01:37:54.39 -12:50:25.0 19.30  0.72     -   -    -   -     -   -     -   - 0.20291 0.00017  5.70 
132 01:37:54.81 -12:47:09.6 19.04  0.67     -   -    -   -  -5.6 1.3   9.5 3.0 0.20748 0.00032  3.43 
133 01:37:54.89 -12:49:53.2 18.47  0.72     -   -    -   -     -   -     -   - 0.21009 0.00023  4.62 
                                                                               0.21106 0.00026       p
134 01:37:55.27 -12:51:29.5 18.70  0.76     -   -    -   -  -4.9 1.4     -   - 0.20984 0.00025  4.39 
                                                                               0.21081 0.00014       p
135 01:37:55.45 -12:49:15.2 19.15  0.80     -   -    -   -  -6.2 3.2     -   - 0.20880 0.00019  5.43 
136 01:37:55.53 -12:51:13.2 19.14  0.78     -   -    -   -  -5.6 2.1     -   - 0.20610 0.00023  5.04 
137 01:37:55.57 -12:49:27.9 18.25  0.77     -   -    -   -  -7.7 2.0     -   - 0.20500 0.00020  5.90 
138 01:37:55.68 -12:44:30.2 18.75  0.75     -   -    -   -  -8.6 2.0     -   - 0.20678 0.00014  8.16 
139 01:37:55.90 -12:43:07.7 18.66  0.80     -   -    -   -  -7.2 2.1     -   - 0.20175 0.00024  4.68 
140 01:37:56.02 -12:49:09.8 17.12  0.84     -   -    -   -  -6.7 1.9     -   - 0.21050 0.00028  4.34 
                                                                               0.21253 0.00030       p
141 01:37:56.06 -12:43:23.7 20.13  0.67  17.2 5.5    -   -  -7.5 1.8   6.7 2.1 0.28680 0.00034  3.17 
142 01:37:56.08 -12:48:37.8 18.93  0.72   5.5 1.7    -   -     -   -   6.3 1.8 0.31892 0.00031  3.42 
143 01:37:56.16 -12:48:15.4 17.61  0.82     -   -    -   -  -7.7 2.3  -3.9 0.9 0.21032 0.00025  4.95 
                                                                               0.20941 0.00040       n
144 01:37:56.76 -12:50:18.2 21.28  0.63  17.6 1.4  3.7 0.3   1.6 0.7  32.1 3.0 0.20765 0.00026  4.67 6
145 01:37:56.83 -12:47:43.3 18.12  0.80     -   -    -   -  -5.6 1.7     -   - 0.21468 0.00020  6.26 
146 01:37:56.97 -12:48:18.0 19.12  0.79     -   -    -   -     -   -     -   - 0.21211 0.00023  5.21 
147 01:37:57.07 -12:49:19.9 18.99  0.83     -   -    -   -  -7.2 1.7     -   - 0.21007 0.00022  5.73 
148 01:37:57.10 -12:46:12.9 19.85  0.69     -   -    -   -     -   -     -   - 0.20201 0.00019  5.09 
149 01:37:57.22 -12:50:17.1 17.40  0.68  36.9 3.4 15.8 0.8     -   -  14.0 2.4 0.20707 0.00019  6.67 7
                                                                               0.20839 0.00004       p
150 01:37:57.23 -12:48:49.7 18.00  0.42  14.8 3.9  6.0 0.6     -   -     -   - 0.13734 0.00022  4.04 8
                                                                               0.20800 0.00167       s
151 01:37:57.28 -12:49:16.9 19.86  0.49  25.6 3.5  4.2 1.1   4.3 2.0  36.1 3.3 0.20701 0.00025  5.92 9
152 01:37:57.39 -12:44:46.4 19.65  0.75     -   -    -   -     -   -     -   - 0.20635 0.00015  5.91 
153 01:37:57.61 -12:43:44.2 18.85  0.74     -   -    -   -  -7.9 1.5     -   - 0.20640 0.00017  6.34 
154 01:37:57.74 -12:47:55.8 17.41  0.83     -   -    -   -  -7.7 1.7     -   - 0.21045 0.00025  4.82 
                                                                               0.20971 0.00040       n
155 01:37:57.77 -12:44:56.7 19.66  0.71     -   -    -   -  -3.7 1.5     -   - 0.21268 0.00016  6.54 
                                            -   -    -   -  -4.0 1.7     -   - 0.21310 0.00020  5.10 
156 01:37:57.79 -12:46:50.0 20.21  0.73     -   -    -   -  -5.9 2.9     -   - 0.20204 0.00019  4.46 
157 01:37:58.20 -12:49:42.2 18.75  0.78     -   -    -   -  -3.3 1.3     -   - 0.20731 0.00019  5.09 
158 01:37:58.34 -12:49:20.7 17.71  0.61     -   -  1.4 0.7  -6.3 1.3  -2.4 0.6 0.13772 0.00025  4.09 
                                                                               0.13920 0.00030       n
159 01:37:58.49 -12:43:49.8 19.61  0.75     -   -    -   -     -   -  -4.7 2.1 0.21135 0.00024  4.54 
160 01:37:58.95 -12:49:27.9 19.79  0.78     -   -    -   -  -6.1 2.8     -   - 0.21194 0.00019  5.12 
161 01:37:59.47 -12:47:56.1 19.33  0.79     -   -    -   -  -8.8 2.9     -   - 0.20953 0.00024  4.32 
162 01:37:59.72 -12:47:25.6 20.43  0.35  69.0 7.5 37.3 2.0  10.5 3.4  68.1 5.0 0.13823 0.00028  4.23 
163 01:37:59.84 -12:46:58.7 20.15  0.70     -   -    -   -     -   -   7.2 3.4 0.21168 0.00026  3.28 
164 01:38:00.48 -12:47:19.5 19.71  0.76                                        star    
165 01:38:00.73 -12:43:15.3 18.06  0.94     -   -    -   -  -5.1 2.1  -3.5 0.8 0.28558 0.00024  5.12 
166 01:38:00.74 -12:44:03.2 18.28  0.77     -   -    -   -  -4.4 1.5     -   - 0.20082 0.00017  6.54 
167 01:38:01.02 -12:46:51.6 17.00  0.79     -   -    -   -  -4.6 1.6     -   - 0.21118 0.00024  5.14 
168 01:38:01.17 -12:46:33.6 17.87  0.82     -   -    -   -  -3.8 1.8     -   - 0.20737 0.00019  5.23 
169 01:38:01.37 -12:46:13.4 16.85 -0.33                                        star    
170 01:38:01.71 -12:45:23.2 18.32  0.76     -   -    -   -     -   -     -   - 0.19857 0.00021  4.83 
171 01:38:01.87 -12:45:11.8 18.38  0.80     -   -    -   -  -7.1 1.7     -   - 0.20148 0.00024  4.52 
172 01:38:02.19 -12:45:41.1 17.34  0.91     -   -    -   -  -7.3 1.7  -0.8 0.3 0.24074 0.00023  5.68 
173 01:38:02.30 -12:45:19.5 16.58  0.83   4.6 1.9  3.2 2.0  -3.5 1.6     -   - 0.20427 0.00025  4.55 10
                                                                               0.20525 0.00013       p
                                                                               0.20506 0.00031       p
                                                                               0.20600 0.00167       s
174 01:38:02.40 -12:44:14.2 18.36  0.80     -   -    -   -  -3.5 1.4     -   - 0.20996 0.00017  6.54 
175 01:38:02.49 -12:42:54.9 19.73  1.06     -   -    -   -  -8.5 2.7     -   - 0.28755 0.00021  6.29 
176 01:38:02.59 -12:48:35.5 20.07  0.77     -   -    -   -     -   -     -   - 0.20880 0.00028  3.75 
177 01:38:02.64 -12:45:50.5 20.11  0.71  11.5 5.3    -   -     -   -  14.9 3.1 0.21219 0.00019  5.54 
178 01:38:02.72 -12:47:56.8 19.32  0.58  22.9 3.9  8.4 2.6     -   -  37.0 2.4 0.21288 0.00026  4.07 11
179 01:38:02.73 -12:46:46.2 19.81  0.57   8.5 2.4    -   -     -   -  18.0 5.4 0.20434 0.00033  3.01 
180 01:38:02.88 -12:45:30.3 18.31  0.82     -   -    -   -  -3.3 1.3     -   - 0.20785 0.00017  6.36 
181 01:38:03.01 -12:45:14.2 18.78  0.80     -   -    -   -  -4.0 1.2     -   - 0.20153 0.00022  4.70 
182 01:38:03.10 -12:46:52.4 19.15  0.72     -   -    -   -  -5.7 1.9     -   - 0.20341 0.00024  4.38 
183 01:38:03.31 -12:47:11.7 21.32  0.79     -   -  2.4  1.1    -   -     -   - 0.21960 0.00089  2.08 
184 01:38:03.42 -12:44:35.8 18.83  0.84     -   -    -   -  -8.3 1.7     -   - 0.20518 0.00023  5.08 
185 01:38:03.74 -12:46:39.1 19.87  0.74     -   -    -   -  -6.5 2.3     -   - 0.20216 0.00021  5.00 
186 01:38:04.83 -12:47:34.0 16.88  0.83     -   -    -   -  -4.7 2.1     -   - 0.20972 0.00025  5.07 
187 01:38:05.04 -12:48:02.6 18.78  0.87                                        star    
188 01:38:05.39 -12:45:35.5 17.97  0.82     -   -    -   -  -3.5 1.7     -   - 0.20697 0.00022  4.75 
189 01:38:05.73 -12:45:23.3 17.77  0.78     -   -    -   -  -3.1 1.3     -   - 0.20261 0.00021  5.30 
190 01:38:06.39 -12:44:02.4 17.50  0.68  12.4 1.1  2.8 1.4     -   -  13.8 1.4 0.24284 0.00033  3.69 12
191 01:38:06.95 -12:43:54.7 19.18  0.53                                        star   
192 01:38:07.09 -12:44:41.6 19.09  0.85     -   -    -   -  -6.2 2.0     -   - 0.20576 0.00020  5.39 
193 01:38:07.25 -12:48:13.0 17.36  0.87     -   -    -   -  -4.4 1.5     -   - 0.20957 0.00028  4.44 
194 01:38:09.08 -12:45:38.6 19.35  0.83     -   -    -   -     -   -     -   - 0.20453 0.00031  2.98 
195 01:38:09.72 -12:44:13.5 19.17  0.82     -   -    -   -     -   -     -   - 0.20553 0.00023  4.87 
196 01:38:14.62 -12:44:29.2 18.40  0.96     -   -    -   -  -6.8 2.2  -1.0 0.5 0.24255 0.00025  4.81 
197 01:38:14.89 -12:45:19.1 18.44  0.89     -   -    -   -  -6.0 1.8     -   - 0.21551 0.00025  4.35 
198 01:38:15.49 -12:43:38.4 17.48  0.80     -   -    -   -  -5.2 1.2   3.9 0.9 0.21560 0.00023  4.69 
199 01:38:16.67 -12:42:56.5 20.05  0.60  16.9 4.4    -   -   6.4 1.8  41.5 2.8 0.24180 0.00034  2.96 13
200 01:38:17.10 -12:44:35.4 18.94  0.88     -   -    -   -  -6.0 1.7  -1.7 0.4 0.24365 0.00022  4.61 
201 01:38:17.76 -12:42:29.8 20.20  0.83     -   -    -   -  -6.8 2.0     -   - 0.20598 0.00037  2.69 
202 01:38:20.81 -12:44:46.2 19.82  1.61     -   -    -   -  -5.2 1.8     -   - 0.49693 0.00024  4.57 

